Time Difference of Arrival Estimation from Frequency-Sliding Generalized Cross-Correlations Using Convolutional Neural Networks

The interest in deep learning methods for solving traditional signal processing tasks has been steadily growing in the last years. Time delay estimation (TDE) in adverse scenarios is a challenging problem, where classical approaches based on generalized cross-correlations (GCCs) have been widely used for decades. Recently, the frequency-sliding GCC (FS-GCC) was proposed as a novel technique for TDE based on a sub-band analysis of the cross-power spectrum phase, providing a structured two-dimensional representation of the time delay information contained across different frequency bands. Inspired by deep-learning-based image denoising solutions, we propose in this paper the use of convolutional neural networks (CNNs) to learn the time-delay patterns contained in FS-GCCs extracted in adverse acoustic conditions. Our experiments confirm that the proposed approach provides excellent TDE performance while being able to generalize to different room and sensor setups.

==> figures/results/ANOM_gcc_SNR_20.txt <==
   2.0000000e-01   5.3854705e+01
   3.0000000e-01   6.8202248e+01
   4.0000000e-01   7.7020015e+01
   5.0000000e-01   8.1610292e+01
   6.0000000e-01   8.3275369e+01
   7.0000000e-01   8.3317534e+01
   8.0000000e-01   8.3039075e+01
   9.0000000e-01   8.3742282e+01
   1.0000000e+00   8.6729441e+01


==> figures/results/ANOM_gcc_SNR_20_different_room.txt <==
   2.0000000e-01   2.7179136e+01
   3.0000000e-01   4.9069566e+01
   4.0000000e-01   6.2797205e+01
   5.0000000e-01   7.0215619e+01
   6.0000000e-01   7.3178370e+01
   7.0000000e-01   7.3539022e+01
   8.0000000e-01   7.3151140e+01
   9.0000000e-01   7.3868287e+01
   1.0000000e+00   7.7544028e+01


==> figures/results/ANOM_predicted_SNR_20.txt <==
   2.0000000e-01   3.1587514e+01
   3.0000000e-01   4.9543343e+01
   4.0000000e-01   6.1067446e+01
   5.0000000e-01   6.7602270e+01
   6.0000000e-01   7.0590261e+01
   7.0000000e-01   7.1473867e+01
   8.0000000e-01   7.1695535e+01
   9.0000000e-01   7.2697712e+01
   1.0000000e+00   7.5922844e+01


==> figures/results/ANOM_predicted_SNR_20_different_room.txt <==
   2.0000000e-01   1.5965074e+01
   3.0000000e-01   3.3103921e+01
   4.0000000e-01   4.4632768e+01
   5.0000000e-01   5.1722650e+01
   6.0000000e-01   5.5544599e+01
   7.0000000e-01   5.7269646e+01
   8.0000000e-01   5.8068824e+01
   9.0000000e-01   5.9113166e+01
   1.0000000e+00   6.1573703e+01


==> figures/results/ANOM_svd_SNR_20.txt <==
   2.0000000e-01   4.5784169e+01
   3.0000000e-01   6.2597386e+01
   4.0000000e-01   7.3148613e+01
   5.0000000e-01   7.8857241e+01
   6.0000000e-01   8.1142661e+01
   7.0000000e-01   8.1424267e+01
   8.0000000e-01   8.1121449e+01
   9.0000000e-01   8.1653598e+01
   1.0000000e+00   8.4440107e+01


==> figures/results/ANOM_svd_SNR_20_different_room.txt <==
   2.0000000e-01   2.1863380e+01
   3.0000000e-01   4.3019004e+01
   4.0000000e-01   5.6601414e+01
   5.0000000e-01   6.4284296e+01
   6.0000000e-01   6.7741336e+01
   7.0000000e-01   6.8646220e+01
   8.0000000e-01   6.8672634e+01
   9.0000000e-01   6.9494265e+01
   1.0000000e+00   7.2784797e+01


==> figures/results/ANOM_wsvd_SNR_20.txt <==
   2.0000000e-01   3.2080352e+01
   3.0000000e-01   5.1114079e+01
   4.0000000e-01   6.3308615e+01
   5.0000000e-01   7.0178541e+01
   6.0000000e-01   7.3238438e+01
   7.0000000e-01   7.4002886e+01
   8.0000000e-01   7.3986467e+01
   9.0000000e-01   7.4703761e+01
   1.0000000e+00   7.7669349e+01


==> figures/results/ANOM_wsvd_SNR_20_different_room.txt <==
   2.0000000e-01   1.5372254e+01
   3.0000000e-01   3.2888432e+01
   4.0000000e-01   4.4887601e+01
   5.0000000e-01   5.2489202e+01
   6.0000000e-01   5.6812679e+01
   7.0000000e-01   5.8977475e+01
   8.0000000e-01   6.0103032e+01
   9.0000000e-01   6.1308794e+01
   1.0000000e+00   6.3714204e+01


==> figures/results/MAE_gcc_SNR_20.txt <==
   2.0000000e-01   1.5435127e+00
   3.0000000e-01   2.0472300e+00
   4.0000000e-01   2.4179720e+00
   5.0000000e-01   2.6773038e+00
   6.0000000e-01   2.8467903e+00
   7.0000000e-01   2.9479965e+00
   8.0000000e-01   3.0024871e+00
   9.0000000e-01   3.0318273e+00
   1.0000000e+00   3.0575820e+00


==> figures/results/MAE_gcc_SNR_20_different_room.txt <==
   2.0000000e-01   1.1122804e+00
   3.0000000e-01   1.5534445e+00
   4.0000000e-01   1.8718752e+00
   5.0000000e-01   2.0901139e+00
   6.0000000e-01   2.2307018e+00
   7.0000000e-01   2.3161803e+00
   8.0000000e-01   2.3690907e+00
   9.0000000e-01   2.4119743e+00
   1.0000000e+00   2.4673724e+00


==> figures/results/MAE_predicted_SNR_20.txt <==
   2.0000000e-01   3.0856687e+00
   3.0000000e-01   3.6477474e+00
   4.0000000e-01   4.0315589e+00
   5.0000000e-01   4.2714747e+00
   6.0000000e-01   4.4018668e+00
   7.0000000e-01   4.4571068e+00
   8.0000000e-01   4.4715666e+00
   9.0000000e-01   4.4796178e+00
   1.0000000e+00   4.5156324e+00


==> figures/results/MAE_predicted_SNR_20_different_room.txt <==
   2.0000000e-01   2.0431555e+00
   3.0000000e-01   2.8518921e+00
   4.0000000e-01   3.3640893e+00
   5.0000000e-01   3.6481873e+00
   6.0000000e-01   3.7726263e+00
   7.0000000e-01   3.8058468e+00
   8.0000000e-01   3.8162890e+00
   9.0000000e-01   3.8723933e+00
   1.0000000e+00   4.0425999e+00


==> figures/results/MAE_svd_SNR_20.txt <==
   2.0000000e-01   2.9077241e+00
   3.0000000e-01   3.4690940e+00
   4.0000000e-01   3.8641134e+00
   5.0000000e-01   4.1201157e+00
   6.0000000e-01   4.2644343e+00
   7.0000000e-01   4.3244024e+00
   8.0000000e-01   4.3273536e+00
   9.0000000e-01   4.3006211e+00
   1.0000000e+00   4.2715383e+00


==> figures/results/MAE_svd_SNR_20_different_room.txt <==
   2.0000000e-01   1.7814573e+00
   3.0000000e-01   2.6300374e+00
   4.0000000e-01   3.1685490e+00
   5.0000000e-01   3.4662601e+00
   6.0000000e-01   3.5924387e+00
   7.0000000e-01   3.6163528e+00
   8.0000000e-01   3.6072703e+00
   9.0000000e-01   3.6344594e+00
   1.0000000e+00   3.7671878e+00


==> figures/results/MAE_wsvd_SNR_20.txt <==
   2.0000000e-01   3.2887834e+00
   3.0000000e-01   3.9337297e+00
   4.0000000e-01   4.3498281e+00
   5.0000000e-01   4.5875233e+00
   6.0000000e-01   4.6972596e+00
   7.0000000e-01   4.7294815e+00
   8.0000000e-01   4.7346335e+00
   9.0000000e-01   4.7631601e+00
   1.0000000e+00   4.8655057e+00


==> figures/results/MAE_wsvd_SNR_20_different_room.txt <==
   2.0000000e-01   1.8269588e+00
   3.0000000e-01   2.7344458e+00
   4.0000000e-01   3.3210452e+00
   5.0000000e-01   3.6554093e+00
   6.0000000e-01   3.8061906e+00
   7.0000000e-01   3.8420413e+00
   8.0000000e-01   3.8316137e+00
   9.0000000e-01   3.8435601e+00
   1.0000000e+00   3.9465329e+00


==> figures/results/PK_SNR_gcc_SNR_20.txt <==
   2.0000000e-01   1.6086366e+01
   3.0000000e-01   1.5558757e+01
   4.0000000e-01   1.5208775e+01
   5.0000000e-01   1.4998049e+01
   6.0000000e-01   1.4888206e+01
   7.0000000e-01   1.4840875e+01
   8.0000000e-01   1.4817685e+01
   9.0000000e-01   1.4780264e+01
   1.0000000e+00   1.4690240e+01


==> figures/results/PK_SNR_gcc_SNR_20_different_room.txt <==
   2.0000000e-01   1.7585075e+01
   3.0000000e-01   1.6590710e+01
   4.0000000e-01   1.5983756e+01
   5.0000000e-01   1.5672244e+01
   6.0000000e-01   1.5564209e+01
   7.0000000e-01   1.5567682e+01
   8.0000000e-01   1.5590698e+01
   9.0000000e-01   1.5541288e+01
   1.0000000e+00   1.5327486e+01


==> figures/results/PK_SNR_predicted_SNR_20.txt <==
   2.0000000e-01   2.8808649e+01
   3.0000000e-01   2.7120479e+01
   4.0000000e-01   2.6042624e+01
   5.0000000e-01   2.5436505e+01
   6.0000000e-01   2.5163546e+01
   7.0000000e-01   2.5085168e+01
   8.0000000e-01   2.5062794e+01
   9.0000000e-01   2.4957846e+01
   1.0000000e+00   2.4631748e+01


==> figures/results/PK_SNR_predicted_SNR_20_different_room.txt <==
   2.0000000e-01   3.2587784e+01
   3.0000000e-01   2.9714995e+01
   4.0000000e-01   2.7883950e+01
   5.0000000e-01   2.6867611e+01
   6.0000000e-01   2.6438941e+01
   7.0000000e-01   2.6370901e+01
   8.0000000e-01   2.6436454e+01
   9.0000000e-01   2.6408563e+01
   1.0000000e+00   2.6060188e+01


==> figures/results/PK_SNR_svd_SNR_20.txt <==
   2.0000000e-01   2.3956502e+01
   3.0000000e-01   2.2421190e+01
   4.0000000e-01   2.1433008e+01
   5.0000000e-01   2.0868948e+01
   6.0000000e-01   2.0606001e+01
   7.0000000e-01   2.0521159e+01
   8.0000000e-01   2.0491415e+01
   9.0000000e-01   2.0393759e+01
   1.0000000e+00   2.0105185e+01


==> figures/results/PK_SNR_svd_SNR_20_different_room.txt <==
   2.0000000e-01   2.8374553e+01
   3.0000000e-01   2.5570398e+01
   4.0000000e-01   2.3847515e+01
   5.0000000e-01   2.2954722e+01
   6.0000000e-01   2.2640838e+01
   7.0000000e-01   2.2654680e+01
   8.0000000e-01   2.2745065e+01
   9.0000000e-01   2.2660811e+01
   1.0000000e+00   2.2150735e+01


==> figures/results/PK_SNR_wsvd_SNR_20.txt <==
   2.0000000e-01   2.2159378e+01
   3.0000000e-01   2.0298358e+01
   4.0000000e-01   1.9102822e+01
   5.0000000e-01   1.8425766e+01
   6.0000000e-01   1.8120189e+01
   7.0000000e-01   1.8039086e+01
   8.0000000e-01   1.8035457e+01
   9.0000000e-01   1.7962297e+01
   1.0000000e+00   1.7672606e+01


==> figures/results/PK_SNR_wsvd_SNR_20_different_room.txt <==
   2.0000000e-01   2.8027882e+01
   3.0000000e-01   2.4012271e+01
   4.0000000e-01   2.1593869e+01
   5.0000000e-01   2.0399877e+01
   6.0000000e-01   2.0057497e+01
   7.0000000e-01   2.0193932e+01
   8.0000000e-01   2.0436382e+01
   9.0000000e-01   2.0412050e+01
   1.0000000e+00   1.9748137e+01


==> figures/results/SDAE_gcc_SNR_20.txt <==
   2.0000000e-01   2.2492727e+00
   3.0000000e-01   2.7771392e+00
   4.0000000e-01   3.1292350e+00
   5.0000000e-01   3.3408728e+00
   6.0000000e-01   3.4473653e+00
   7.0000000e-01   3.4840251e+00
   8.0000000e-01   3.4861649e+00
   9.0000000e-01   3.4890973e+00
   1.0000000e+00   3.5281350e+00


==> figures/results/SDAE_gcc_SNR_20_different_room.txt <==
   2.0000000e-01   1.6834902e+00
   3.0000000e-01   2.2181823e+00
   4.0000000e-01   2.5851861e+00
   5.0000000e-01   2.8201005e+00
   6.0000000e-01   2.9585245e+00
   7.0000000e-01   3.0360569e+00
   8.0000000e-01   3.0882966e+00
   9.0000000e-01   3.1508424e+00
   1.0000000e+00   3.2592934e+00


==> figures/results/SDAE_predicted_SNR_20.txt <==
   2.0000000e-01   2.7860809e+00
   3.0000000e-01   3.1055055e+00
   4.0000000e-01   3.3404266e+00
   5.0000000e-01   3.5005738e+00
   6.0000000e-01   3.5956763e+00
   7.0000000e-01   3.6354635e+00
   8.0000000e-01   3.6296650e+00
   9.0000000e-01   3.5880099e+00
   1.0000000e+00   3.5202279e+00


==> figures/results/SDAE_predicted_SNR_20_different_room.txt <==
   2.0000000e-01   1.8878306e+00
   3.0000000e-01   2.5705273e+00
   4.0000000e-01   2.9848956e+00
   5.0000000e-01   3.1957416e+00
   6.0000000e-01   3.2678715e+00
   7.0000000e-01   3.2660915e+00
   8.0000000e-01   3.2552076e+00
   9.0000000e-01   3.3000263e+00
   1.0000000e+00   3.4653535e+00


==> figures/results/SDAE_svd_SNR_20.txt <==
   2.0000000e-01   2.7875555e+00
   3.0000000e-01   3.1857974e+00
   4.0000000e-01   3.4247738e+00
   5.0000000e-01   3.5416334e+00
   6.0000000e-01   3.5735250e+00
   7.0000000e-01   3.5575971e+00
   8.0000000e-01   3.5309987e+00
   9.0000000e-01   3.5308784e+00
   1.0000000e+00   3.5943850e+00


==> figures/results/SDAE_svd_SNR_20_different_room.txt <==
   2.0000000e-01   1.9440311e+00
   3.0000000e-01   2.5775124e+00
   4.0000000e-01   2.9726379e+00
   5.0000000e-01   3.1824700e+00
   6.0000000e-01   3.2600711e+00
   7.0000000e-01   3.2585035e+00
   8.0000000e-01   3.2308298e+00
   9.0000000e-01   3.2301124e+00
   1.0000000e+00   3.3094135e+00


==> figures/results/SDAE_wsvd_SNR_20.txt <==
   2.0000000e-01   2.9252557e+00
   3.0000000e-01   3.3684801e+00
   4.0000000e-01   3.6435110e+00
   5.0000000e-01   3.7873513e+00
   6.0000000e-01   3.8370040e+00
   7.0000000e-01   3.8294720e+00
   8.0000000e-01   3.8017584e+00
   9.0000000e-01   3.7908660e+00
   1.0000000e+00   3.8337980e+00


==> figures/results/SDAE_wsvd_SNR_20_different_room.txt <==
   2.0000000e-01   1.9026108e+00
   3.0000000e-01   2.5756607e+00
   4.0000000e-01   2.9804301e+00
   5.0000000e-01   3.1805809e+00
   6.0000000e-01   3.2397748e+00
   7.0000000e-01   3.2216737e+00
   8.0000000e-01   3.1899394e+00
   9.0000000e-01   3.2082336e+00
   1.0000000e+00   3.3402182e+00

